Spectroscopic Study of $\Omega_{cc}$, $\Omega_{cb}$ and $\Omega_{bb}$ Baryons

In this paper, we presented the mass spectra of the doubly heavy $\Omega$ baryons containing one light (strange) quark and two heavy (charm and bottom) quarks. Our predicted masses can be consider to determine the $J^p$ value for the resonances detected by experimental facilities in future. The masses of ground excited states (1S-6S, 1P-3P, 1D-2D, 1F-2F) are calculated for all possible $J^p$ values, using the Hypercentral Constituent Quark Model (hCQM), by employing screened potential as confining potential with color-Coloumb potential. Regge trajectories are also plotted in $(J, M^2)$ plane for natural and unnatural parities. Doubly heavy Omega states are not declared yet by any experimental facility. We compared our results to the predictions gained from other theoretical approaches, and we found that our predictions are quite close to those of them. Other properties such as magnetic moment (for spin state $\frac{1}{2}$ and $\frac{3}{2}$) and radiative decay width are calculated using the enuerated masses.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


